A multi-level model for estimating region-age-time-type specific male circumcision coverage from household survey and health system data in South Africa

Voluntary medical male circumcision (VMMC) reduces the risk of male HIV acquisition by 60%. Programmes to provide male circumcision (MC) to prevent HIV infection have been introduced in sub-Saharan African countries with high HIV burden. While large-scale provision of MMC is recent, traditional MC has long been conducted as part of male coming-of-age practices. How and at what age traditional MC occurs varies by ethnic groups within countries. Accurate estimates of MC coverage by age and type of circumcision (traditional or medical) over time at sub-national levels are essential for planning and delivering VMMCs to meet targets and evaluating their impacts on HIV incidence. In this paper, we developed a Bayesian competing risks time-to-event model to produce region-age-time-type specific probabilities and coverage of MC with probabilistic uncertainty. The model jointly synthesises data from household surveys and health system data on the number of VMMCs conducted. We demonstrated the model using data from five household surveys and VMMC programme data to produce estimates of MC coverage for 52 districts in South Africa between 2008 and 2019. Nationally in 2008, 24.1% (CI: 23.4-24.8%) of men aged 15-49 were traditionally circumcised and 19.4% (CI: 18.9-20.0%) were medically circumcised. Between 2008 and 2019, five million VMMCs were conducted, and MC coverage among men aged 15-49 increased to 64.0% (CI: 63.2-64.9%) and medical MC coverage to 42% (CI: 41.3-43.0%). MC coverage varied widely across districts, ranging from 13.4-86.3%. The average age of traditional MC ranged between 13 to 19 years, depending on local cultural practices.

==> Figures/paper/Table1.txt <==
% latex table generated in R 4.0.2 by xtable 1.8-4 package
% Tue Jul 20 14:16:07 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllll}
  \hline
area\_name & name\_district & Total & MMC & TMC & Change in Total & Circumcised & Uncircumcised \\ 
  \hline
Eastern Cape &  & 74.2\% (72.5\%--78.3\%) & 25.3\% (23.3\%--29.5\%) & 48.9\% (47.6\%--50.2\%) & 9.9\% (8.3\%--13.4\%) & 1133 (1108--1196) & 395 (332--420) \\ 
  Free State &  & 65.9\% (63.2\%--69.6\%) & 49.9\% (47.3\%--54.4\%) & 16.0\% (14.2\%--18.7\%) & 29.8\% (27.7\%--34.3\%) & 487 (467--514) & 252 (225--272) \\ 
  Gauteng &  & 67.7\% (65.5\%--72.3\%) & 48.3\% (46.0\%--53.2\%) & 19.3\% (17.9\%--21.3\%) & 19.4\% (17.9\%--24.0\%) & 3202 (3101--3423) & 1530 (1309--1632) \\ 
  KwaZulu-Natal &  & 61.5\% (58.8\%--68.3\%) & 56.1\% (53.4\%--62.8\%) & 5.3\% (4.6\%--6.0\%) & 40.5\% (38.2\%--46.8\%) & 1810 (1731--2011) & 1135 (935--1215) \\ 
  Limpopo &  & 89.6\% (88.0\%--91.3\%) & 46.2\% (44.4\%--48.8\%) & 43.4\% (41.5\%--45.5\%) & 15.0\% (14.0\%--16.5\%) & 1199 (1178--1222) & 139 (116--160) \\ 
  Mpumalanga &  & 73.1\% (71.0\%--77.2\%) & 53.8\% (51.9\%--57.5\%) & 19.3\% (18.0\%--20.8\%) & 28.9\% (27.2\%--33.1\%) & 929 (902--980) & 341 (290--368) \\ 
  Northern Cape &  & 42.3\% (39.0\%--47.5\%) & 30.2\% (27.7\%--34.9\%) & 12.1\% (10.2\%--14.3\%) & 17.7\% (15.3\%--22.9\%) & 120 (111--135) & 164 (149--173) \\ 
  North West &  & 58.2\% (55.6\%--61.3\%) & 40.4\% (38.1\%--44.0\%) & 17.8\% (15.7\%--19.8\%) & 23.9\% (22.0\%--27.2\%) & 651 (622--686) & 468 (434--497) \\ 
  Western Cape &  & 46.2\% (43.8\%--50.9\%) & 23.3\% (20.9\%--26.3\%) & 23.0\% (20.9\%--25.2\%) & 6.5\% (5.2\%--9.5\%) & 866 (821--954) & 1008 (920--1054) \\ 
   & A Nzo & 70.0\% (64.3\%--77.0\%) & 37.2\% (33.7\%--44.3\%) & 32.9\% (28.1\%--38.0\%) & 19.3\% (14.5\%--27.7\%) & 106 (97--116) & 45 (35--54) \\ 
   & Amathole & 75.9\% (73.0\%--79.4\%) & 12.0\% (10.1\%--15.6\%) & 63.9\% (61.0\%--66.3\%) & 7.9\% (6.6\%--11.3\%) & 135 (130--141) & 43 (37--48) \\ 
   & Buffalo City & 84.3\% (78.8\%--88.8\%) & 19.7\% (15.1\%--27.2\%) & 64.6\% (59.7\%--68.0\%) & -0.3\% (-4.2\%--5.1\%) & 168 (157--177) & 31 (22--42) \\ 
   & C Hani & 67.2\% (64.1\%--70.5\%) & 12.1\% (10.1\%--15.1\%) & 55.2\% (52.5\%--57.7\%) & 7.8\% (6.6\%--10.5\%) & 105 (100--110) & 51 (46--56) \\ 
   & Joe Gqabi & 73.5\% (68.4\%--78.1\%) & 15.2\% (12.8\%--18.4\%) & 58.4\% (52.7\%--63.7\%) & 5.7\% (4.2\%--9.0\%) & 57 (53--61) & 21 (17--25) \\ 
   & N Mandela Bay & 75.1\% (71.0\%--82.9\%) & 34.0\% (29.6\%--41.3\%) & 41.1\% (38.6\%--44.7\%) & 12.9\% (10.2\%--20.0\%) & 222 (210--245) & 74 (51--86) \\ 
   & O Tambo & 76.8\% (73.4\%--83.9\%) & 30.8\% (28.2\%--37.3\%) & 46.0\% (42.9\%--48.8\%) & 12.3\% (10.0\%--18.1\%) & 265 (253--289) & 80 (56--92) \\ 
   & Sarah Baartman & 60.1\% (55.1\%--65.1\%) & 25.2\% (22.0\%--29.7\%) & 34.9\% (30.3\%--40.9\%) & 11.5\% (9.4\%--15.7\%) & 76 (69--82) & 50 (44--56) \\ 
   & Fezile Dabi & 69.4\% (63.9\%--76.0\%) & 54.9\% (50.2\%--61.2\%) & 14.5\% (9.9\%--19.8\%) & 25.3\% (21.5\%--30.1\%) & 91 (84--100) & 40 (31--47) \\ 
   & Lejweleputswa & 66.4\% (61.5\%--71.3\%) & 51.2\% (48.0\%--56.0\%) & 15.2\% (12.0\%--20.1\%) & 34.3\% (31.6\%--38.7\%) & 112 (104--120) & 57 (48--65) \\ 
   & Mangaung & 62.7\% (58.0\%--67.6\%) & 45.8\% (42.0\%--51.1\%) & 16.9\% (13.6\%--20.7\%) & 25.3\% (22.4\%--32.2\%) & 140 (129--151) & 83 (72--94) \\ 
   & T Mofutsanyana & 68.2\% (64.0\%--72.6\%) & 52.3\% (49.6\%--56.4\%) & 16.0\% (12.5\%--19.7\%) & 36.1\% (33.3\%--40.3\%) & 126 (119--134) & 59 (51--67) \\ 
   & Xhariep & 57.9\% (50.8\%--64.9\%) & 37.5\% (33.4\%--44.1\%) & 20.3\% (15.1\%--27.8\%) & 18.6\% (14.3\%--24.6\%) & 18 (16--20) & 13 (11--15) \\ 
   & Ekurhuleni & 67.6\% (64.0\%--72.5\%) & 41.9\% (38.2\%--46.2\%) & 25.8\% (22.1\%--30.0\%) & 18.9\% (17.2\%--22.8\%) & 835 (790--895) & 399 (340--445) \\ 
   & Johannesburg & 69.4\% (66.1\%--75.1\%) & 55.5\% (51.8\%--61.3\%) & 13.9\% (11.4\%--16.3\%) & 21.5\% (19.5\%--27.0\%) & 1256 (1196--1360) & 554 (451--614) \\ 
   & Sedibeng & 72.9\% (68.5\%--78.7\%) & 53.6\% (49.8\%--59.9\%) & 19.2\% (16.1\%--23.3\%) & 17.9\% (15.5\%--23.1\%) & 206 (194--223) & 77 (60--89) \\ 
   & Tshwane & 63.6\% (59.3\%--68.3\%) & 42.9\% (39.2\%--47.6\%) & 20.7\% (17.7\%--24.8\%) & 16.8\% (15.2\%--20.8\%) & 715 (666--768) & 409 (356--457) \\ 
   & West Rand & 67.7\% (62.9\%--73.5\%) & 47.3\% (42.7\%--53.0\%) & 20.4\% (16.6\%--25.5\%) & 21.1\% (18.7\%--24.5\%) & 190 (177--207) & 91 (74--104) \\ 
   & Amajuba & 60.0\% (54.6\%--68.0\%) & 54.7\% (50.4\%--61.6\%) & 5.3\% (2.5\%--8.8\%) & 39.1\% (34.9\%--45.9\%) & 87 (79--98) & 58 (46--66) \\ 
   & eThekwini & 58.2\% (54.1\%--68.7\%) & 53.2\% (49.0\%--63.5\%) & 5.1\% (4.2\%--6.0\%) & 37.3\% (34.4\%--46.9\%) & 669 (622--790) & 480 (360--528) \\ 
   & Harry Gwala & 64.8\% (57.8\%--73.2\%) & 51.1\% (46.5\%--59.3\%) & 13.7\% (8.4\%--21.1\%) & 39.9\% (35.4\%--45.7\%) & 74 (66--83) & 40 (30--48) \\ 
   & iLembe & 52.8\% (49.3\%--60.2\%) & 48.5\% (44.9\%--55.9\%) & 4.3\% (2.6\%--6.2\%) & 30.5\% (27.6\%--36.9\%) & 89 (83--101) & 79 (67--85) \\ 
   & King Cetshwayo & 66.0\% (62.1\%--73.1\%) & 62.4\% (58.8\%--69.8\%) & 3.7\% (2.4\%--5.9\%) & 42.5\% (38.6\%--51.3\%) & 151 (142--167) & 78 (61--87) \\ 
   & Ugu & 63.6\% (59.3\%--73.5\%) & 56.1\% (52.0\%--65.7\%) & 7.5\% (4.8\%--11.2\%) & 45.5\% (41.0\%--53.8\%) & 130 (122--151) & 75 (54--83) \\ 
   & uMgungundlovu & 70.1\% (65.7\%--75.6\%) & 65.7\% (61.5\%--71.5\%) & 4.4\% (2.6\%--6.9\%) & 49.7\% (46.6\%--54.9\%) & 214 (201--231) & 91 (74--105) \\ 
   & Umkhanyakude & 61.8\% (55.8\%--69.6\%) & 55.8\% (50.2\%--63.9\%) & 6.0\% (2.9\%--11.6\%) & 44.5\% (40.2\%--53.0\%) & 92 (83--103) & 57 (45--66) \\ 
   & Umzinyathi & 71.8\% (68.5\%--80.2\%) & 67.0\% (63.9\%--74.6\%) & 4.8\% (3.4\%--6.9\%) & 48.3\% (44.9\%--55.1\%) & 88 (84--98) & 34 (24--39) \\ 
   & Uthukela & 68.8\% (65.1\%--75.5\%) & 64.7\% (61.6\%--71.9\%) & 4.1\% (2.7\%--6.0\%) & 45.8\% (42.1\%--52.4\%) & 115 (109--126) & 52 (41--58) \\ 
   & Zululand & 52.8\% (48.1\%--60.6\%) & 47.7\% (43.8\%--56.3\%) & 5.2\% (2.8\%--7.9\%) & 35.9\% (32.1\%--46.4\%) & 101 (92--116) & 91 (76--100) \\ 
   & Capricorn & 89.1\% (84.9\%--92.3\%) & 58.8\% (55.3\%--63.1\%) & 30.4\% (26.3\%--34.9\%) & 18.4\% (16.3\%--20.9\%) & 255 (243--263) & 31 (22--43) \\ 
   & Mopani & 92.3\% (88.8\%--95.2\%) & 47.7\% (44.0\%--52.2\%) & 44.6\% (40.0\%--49.3\%) & 16.3\% (13.6\%--18.7\%) & 244 (235--252) & 21 (13--30) \\ 
   & Sekhukhune & 92.2\% (89.2\%--94.5\%) & 31.0\% (28.2\%--33.9\%) & 61.2\% (57.7\%--64.4\%) & 11.6\% (10.1\%--13.5\%) & 257 (249--264) & 22 (15--30) \\ 
   & Vhembe & 94.4\% (90.2\%--96.7\%) & 46.3\% (41.6\%--50.9\%) & 48.1\% (42.5\%--54.0\%) & 8.1\% (6.6\%--10.4\%) & 301 (288--308) & 18 (10--31) \\ 
   & Waterberg & 74.8\% (70.1\%--79.6\%) & 47.7\% (44.3\%--51.5\%) & 27.1\% (22.2\%--33.1\%) & 23.4\% (21.4\%--26.5\%) & 142 (133--151) & 48 (39--57) \\ 
   & Ehlanzeni & 69.2\% (66.2\%--75.0\%) & 51.6\% (48.8\%--56.5\%) & 17.6\% (15.0\%--20.0\%) & 26.8\% (24.4\%--32.0\%) & 311 (297--336) & 138 (112--152) \\ 
   & G Sibande & 59.4\% (55.6\%--64.2\%) & 48.2\% (45.6\%--52.8\%) & 11.1\% (9.3\%--13.0\%) & 24.3\% (22.1\%--28.2\%) & 204 (192--221) & 140 (123--153) \\ 
   & Nkangala & 86.8\% (83.9\%--89.7\%) & 59.9\% (57.9\%--64.1\%) & 26.9\% (24.3\%--29.5\%) & 33.4\% (30.8\%--36.5\%) & 414 (401--428) & 63 (49--77) \\ 
   & Frances Baard & 49.5\% (45.1\%--55.5\%) & 41.3\% (38.0\%--48.2\%) & 8.2\% (5.7\%--11.2\%) & 24.4\% (21.2\%--32.5\%) & 45 (41--50) & 46 (40--50) \\ 
   & J T Gaetsewe & 59.9\% (53.4\%--68.6\%) & 36.8\% (31.7\%--44.9\%) & 23.1\% (15.9\%--32.3\%) & 22.6\% (18.6\%--30.1\%) & 35 (31--40) & 23 (18--27) \\ 
   & Namakwa & 19.1\% (15.2\%--24.6\%) & 13.2\% (10.4\%--17.5\%) & 6.0\% (3.0\%--10.6\%) & 5.8\% (3.9\%--9.5\%) & 5 (4--6) & 20 (18--21) \\ 
   & Pixley ka Seme & 35.9\% (31.5\%--42.1\%) & 22.1\% (19.4\%--28.7\%) & 13.8\% (9.9\%--18.7\%) & 10.1\% (7.4\%--17.0\%) & 16 (14--19) & 28 (25--30) \\ 
   & ZF Mgcawu & 29.7\% (26.4\%--35.4\%) & 20.8\% (18.2\%--26.3\%) & 9.0\% (6.7\%--11.9\%) & 12.2\% (9.6\%--17.4\%) & 20 (18--24) & 47 (43--49) \\ 
   & Bojanala Platinum & 58.1\% (54.7\%--62.2\%) & 37.1\% (34.7\%--40.5\%) & 21.0\% (18.3\%--23.9\%) & 18.8\% (16.8\%--22.5\%) & 336 (316--360) & 242 (219--262) \\ 
   & Dr K Kaunda & 61.8\% (57.3\%--66.4\%) & 47.5\% (43.2\%--52.5\%) & 14.3\% (10.7\%--18.5\%) & 28.9\% (26.3\%--32.6\%) & 128 (119--138) & 79 (70--89) \\ 
   & Ngaka Modiri Molema & 52.9\% (47.3\%--60.6\%) & 40.7\% (36.5\%--48.9\%) & 12.2\% (8.6\%--16.7\%) & 27.1\% (23.2\%--34.2\%) & 120 (108--138) & 107 (90--120) \\ 
   & Ruth Segomotsi Mompati & 63.1\% (55.9\%--72.1\%) & 44.3\% (39.3\%--52.9\%) & 18.8\% (12.9\%--26.5\%) & 30.7\% (25.7\%--40.0\%) & 67 (59--76) & 39 (29--46) \\ 
   & Cape Town & 50.0\% (47.1\%--54.9\%) & 24.5\% (21.9\%--27.6\%) & 25.5\% (22.9\%--28.2\%) & 4.6\% (3.2\%--7.8\%) & 623 (587--684) & 623 (562--659) \\ 
   & Cape Winelands & 35.9\% (29.4\%--43.9\%) & 19.6\% (15.2\%--25.7\%) & 16.3\% (12.0\%--23.1\%) & 8.2\% (5.9\%--12.4\%) & 93 (76--113) & 165 (145--182) \\ 
   & Central Karoo & 56.8\% (42.5\%--71.1\%) & 24.1\% (18.5\%--30.8\%) & 32.7\% (19.8\%--49.9\%) & 12.0\% (8.4\%--16.7\%) & 10 (7--12) & 7 (5--10) \\ 
   & Garden Route & 42.8\% (36.0\%--50.5\%) & 25.2\% (21.3\%--31.2\%) & 17.6\% (12.3\%--23.3\%) & 13.3\% (10.9\%--17.5\%) & 63 (53--75) & 85 (74--95) \\ 
   & Overberg & 42.9\% (34.9\%--52.7\%) & 19.6\% (15.4\%--25.3\%) & 23.3\% (15.2\%--33.3\%) & 11.4\% (9.3\%--16.2\%) & 35 (28--43) & 46 (38--53) \\ 
   & West Coast & 34.6\% (29.4\%--41.6\%) & 18.8\% (14.5\%--26.4\%) & 15.8\% (11.7\%--21.8\%) & 8.8\% (5.4\%--14.6\%) & 43 (37--52) & 81 (73--88) \\ 
  South Africa &  & 65.7\% (64.2\%--69.5\%) & 44.0\% (42.4\%--47.8\%) & 21.6\% (20.9\%--22.3\%) & 22.2\% (20.8\%--26.0\%) & 10398 (10165--11003) & 5432 (4827--5666) \\ 
   \hline
\end{tabular}
\end{table}

